SIMD Lossy Compression for Scientific Data

Modern HPC applications produce increasingly large amounts of data, which limits the performance of current extreme-scale systems. Data reduction techniques, such as lossy compression, help to mitigate this issue by decreasing the size of data generated by these applications. SZ, a current state-of-the-art lossy compressor, is able to achieve high compression ratios, but the prediction/quantization methods used introduce dependencies which prevent parallelizing this step of the compression. Recent work proposes a parallel dual prediction/quantization algorithm for GPUs which removes these dependencies. However, some HPC systems and applications do not use GPUs, and could still benefit from the fine-grained parallelism of this method. Using the dual-quantization technique, we implement and optimize a SIMD vectorized CPU version of SZ, and create a heuristic for selecting the optimal block size and vector length. We also investigate the effect of non-zero block padding values to decrease the number of unpredictable values along compression block borders. We measure performance of vecSZ against an O3 optimized CPU version of SZ using dual-quantization, pSZ, as well as SZ-1.4. We evaluate our vectorized version, vecSZ, on the Intel Skylake and AMD Rome architectures using real-world scientific datasets. We find that applying alternative padding reduces the number of outliers by 100\% for some configurations. Our implementation also results in up to 32\% improvement in rate-distortion and up to 15$\times$ speedup over SZ-1.4, achieving a prediction and quantization bandwidth in excess of 3.4 GB/s.

==> sec/notes.txt <==
[check]Split perf and accuracy in into and Sec 3

[check]Perf - talk about how and why for each part. expand and elaborate on our contribution. What was the challenge; what is novel? How to extend

[check]Accuracy - motivate, why, how, goals, challenges, works with cuSZ too!

[check]Auto-tuning:
    - Does config last for multiple time-steps?
    - Keep top 5 from tk-1 and use those for tk?

[]Speedup vecSZ with vectorized and parallel Huffman encoding
[]Add in linear-regression vectorized

[check]Rate distortion select best data from each app as averaging is an issue with different CRs and PSNRs. Highlight the cases where we are doing better. We are not perfect, but we are doing better
